Cooperative Maneuvers of Highly Automated Vehicles at Urban Intersections: A Game-theoretic Approach

In this paper, we propose an approach how connected and highly automated vehicles can perform cooperative maneuvers such as lane changes and left-turns at urban intersections where they have to deal with human-operated vehicles and vulnerable road users such as cyclists and pedestrians in so-called mixed traffic. In order to support cooperative maneuvers the urban intersection is equipped with an intelligent controller which has access to different sensors along the intersection to detect and predict the behavior of the traffic participants involved. Since the intersection controller cannot directly control all road users and - not least due to the legal situation - driving decisions must always be made by the vehicle controller itself, we focus on a decentralized control paradigm. In this context, connected and highly automated vehicles use some carefully selected game theory concepts to make the best possible and clear decisions about cooperative maneuvers. The aim is to improve traffic efficiency while maintaining road safety at the same time. Our first results obtained with a prototypical implementation of the approach in a traffic simulation are promising.

==> results/01_number_of_cooperating_vehicles_north.dat <==
x	count
0	0
10	0
20	0
30	0
40	0
50	2
60	4
70	10
80	28
90	40
100	52


==> results/01_number_of_cooperating_vehicles_south.dat <==
x	count
0	0
10	2
20	0
30	8
40	18
50	10
60	34
70	36
80	44
90	42
100	52


==> results/01_number_of_cooperating_vehicles_total.dat <==
x	count
0	0
10	2
20	2
30	20
40	42
50	64
60	146
70	222
80	314
90	404
100	500


==> results/01_number_of_cooperating_vehicles_west.dat <==
x	count
0	0
10	0
20	2
30	12
40	24
50	52
60	108
70	176
80	242
90	322
100	396


==> results/02_mean_crossing_duration_base.dat <==
x	duration
0	59.67
10	59.28
20	59.05
30	58.73
40	58.45
50	58.21
60	58.02
70	57.61
80	57.45
90	57.01
100	56.58


==> results/02_mean_crossing_duration_coop.dat <==
x	duration
0	59.67
10	59.31
20	59.04
30	58.97
40	58.47
50	58.24
60	57.89
70	57.6
80	57.25
90	56.94
100	56.53


==> results/03_variation_of_mean_crossing_durations_west_coop.dat <==
x	loss	gain	diff
0	0.0	0.0	0.0
10	0.0	0.0	0.0
20	1.0	-2.8	-1.8
30	3.0	-3.7	-0.7
40	3.0	-32.9	-30.0
50	1.2	-12.2	-11.0
60	4.7	-8.0	-3.3
70	3.2	-10.4	-7.2
80	4.4	-8.6	-4.1
90	1.2	-11.3	-10.1
100	0.8	-12.0	-11.2


==> results/03_variation_of_mean_crossing_durations_west_other.dat <==
x	loss	gain	diff
0	0.0	0.0	0.0
10	5.8	-6.0	-0.2
20	6.0	-5.6	0.4
30	4.9	-5.6	-0.7
40	5.1	-5.3	-0.2
50	4.9	-4.9	0.0
60	4.8	-4.3	0.4
70	4.3	-4.7	-0.4
80	4.6	-4.2	0.3
90	3.7	-3.9	-0.2
100	3.2	-2.9	0.3

==> results/04_variation_of_mean_crossing_durations_south_coop.dat <==
x	loss	gain	diff
0	0.0	0.0	0.0
10	2.4	-2.0	0.4
20	0.0	0.0	0.0
30	2.6	-3.4	-0.7
40	7.9	-5.2	2.7
50	9.4	0.0	9.4
60	9.2	-5.6	3.6
70	13.1	-17.1	-4.0
80	2.3	-25.6	-23.3
90	2.2	-9.2	-6.9
100	2.6	-3.5	-0.8


==> results/04_variation_of_mean_crossing_durations_south_other.dat <==
x	loss	gain	diff
0	0.0	0.0	0.0
10	4.4	-4.9	-0.5
20	4.6	-4.6	0.0
30	3.7	-4.1	-0.4
40	3.5	-3.7	-0.2
50	3.9	-3.6	0.3
60	3.7	-3.5	0.2
70	3.5	-3.3	0.2
80	3.3	-2.8	0.4
90	3.1	-2.8	0.3
100	2.8	-2.8	0.0


==> results/06_effects_on_cooperating_vehicles_0pct_west.dat <==
duration
0


==> results/06_effects_on_cooperating_vehicles_100pct_west.dat <==
duration
-66
-66
-66
-66
-66
-66
-66
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-9
-9
-9
-9
-9
-9
-9
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.6
-5.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.4
-3.4
-3.4
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2


==> results/06_effects_on_cooperating_vehicles_10pct_west.dat <==
duration
0


==> results/06_effects_on_cooperating_vehicles_20pct_west.dat <==
duration
-2.8
1


==> results/06_effects_on_cooperating_vehicles_30pct_west.dat <==
duration
-4.6
-3.4
-3.2
2.2
2.2
3
4.6


==> results/06_effects_on_cooperating_vehicles_40pct_west.dat <==
duration
-62.4
-60
-7.2
-2.2
0.2
0.2
0.2
0.2
0.6
1.6
2.2
3.4
6.8
14.4


==> results/06_effects_on_cooperating_vehicles_50pct_west.dat <==
duration
-67.4
-66
-18.8
-8.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-1.8
-1.4
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
1
2.4
2.6
3.2
5.6


==> results/06_effects_on_cooperating_vehicles_60pct_west.dat <==
duration
-66
-11
-9.4
-7.8
-7.6
-7.6
-7.2
-5.6
-4.8
-4
-3.8
-3.8
-3.4
-3.2
-2.2
-2.2
-1
-0.8
-0.4
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.6
0.6
0.8
1
1
1
1.2
1.2
1.2
1.6
1.8
1.8
2
2
2.2
2.2
2.2
2.2
2.2
2.6
2.8
5.2
5.4
5.8
6.2
6.6
6.8
59
60


==> results/06_effects_on_cooperating_vehicles_70pct_west.dat <==
duration
-69
-52.6
-11
-10
-9.2
-9.2
-9
-8.8
-8.4
-8.2
-8.2
-7.6
-6.6
-6.4
-6.4
-5.2
-5.2
-5.2
-5.2
-4.4
-4.4
-4
-2.2
-1.4
-1.2
-1.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.6
0.6
0.6
0.6
1
1
1
1
1
1
1
1.2
1.2
1.2
1.4
1.4
1.6
1.6
1.8
1.8
1.8
2
2
2
2.2
2.2
2.2
2.2
2.2
2.4
2.8
3
4.2
5.4
59
59


==> results/06_effects_on_cooperating_vehicles_80pct_west.dat <==
duration
-66
-66
-11.6
-11.4
-11.2
-9.6
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9
-9
-8
-7.6
-7.2
-7
-7
-7
-6.6
-5.8
-5.6
-5.4
-4.6
-4.4
-4.4
-4
-4
-3.8
-3.6
-3.4
-3.4
-3
-2.4
-0.6
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.6
0.6
0.6
0.6
0.8
1
1
1
1.2
1.2
1.2
1.2
1.4
1.4
1.6
1.8
1.8
1.8
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
3.8
4
4.8
5.8
6
6.2
6.2
6.2
6.4
7.2
7.2
58.8
59
59


==> results/06_effects_on_cooperating_vehicles_90pct_west.dat <==
duration
-66
-66
-66
-61
-61
-59.8
-13.2
-11
-11
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-8.8
-7
-7
-7
-7
-7
-7
-7
-5
-4.8
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.6
-3.4
-2.8
-2.8
-1.6
-1
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
1
1
1
1
1.2
1.2
1.2
1.4
1.6
1.6
1.6
1.6
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.6
2.6
2.8
3.2
5
5.8
5.8
7.2


==> results/06_effects_on_non-cooperating_vehicles_0pct_west.dat <==
duration
0


==> results/06_effects_on_non-cooperating_vehicles_100pct_west.dat <==
duration
-79.8
-62
-61.2
-60.4
-60.2
-60.2
-60.2
-60.2
-60.2
-24
-21.6
-21.6
-21.6
-19.2
-19
-18.2
-17.6
-17.4
-17.2
-17.2
-16.8
-16.8
-16.6
-16.4
-16.2
-16
-15.6
-15.2
-14.8
-14.4
-14.4
-14
-13.8
-13.6
-13.4
-13.4
-13.2
-12.4
-12.2
-12.2
-11.4
-11.2
-11.2
-11
-10.8
-10.6
-10.6
-10.6
-10.6
-10.6
-10.4
-10.4
-10
-10
-9.8
-9.6
-9.6
-9.6
-9.4
-9.4
-9
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-6.8
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.8
7.8
8
8
8
8
8.2
8.2
8.2
8.2
8.4
8.6
8.8
8.8
8.8
8.8
8.8
8.8
9
9
9
9
9
9
9
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.4
9.6
9.6
9.8
9.8
9.8
9.8
9.8
10.2
10.4
10.4
10.8
10.8
10.8
11.2
11.2
11.2
11.2
11.2
11.6
11.6
11.8
12
12.2
12.2
12.2
12.4
12.6
13.6
13.8
14.2
14.6
16.4
17.2
17.6
17.8
18.2
18.2
21.6
28.8
53.2
60.2
60.2
60.6
61.2
62
62
79.4
81.2


==> results/06_effects_on_non-cooperating_vehicles_10pct_west.dat <==
duration
-87.2
-82.8
-81
-80.4
-78.2
-77.8
-76.4
-74
-73.8
-73.6
-73.6
-73.2
-73
-72
-71
-70.4
-69.4
-69.2
-69
-69
-68.8
-68.2
-68.2
-67.6
-66.8
-66.8
-66
-66
-65.8
-64.6
-64.4
-64.4
-64
-63.8
-63.6
-63.2
-63
-62.8
-62.2
-62.2
-62
-61.8
-61.6
-61.6
-60.8
-60.6
-60.4
-60
-60
-59.8
-59.8
-59.6
-58.8
-58.6
-57.6
-55
-53.8
-53.6
-31
-26.8
-25.8
-24.2
-24
-22.8
-22.4
-21
-20
-19.2
-18.8
-18.8
-18.8
-18.6
-18.6
-18.4
-18.2
-18
-18
-18
-17.4
-17.2
-17.2
-17
-16.8
-16.6
-16.4
-16.4
-16.2
-16
-15.6
-15.6
-15.4
-15
-14.8
-14.6
-14.6
-14.4
-14.2
-14
-14
-13.6
-13.6
-13.4
-13.4
-13.4
-13.2
-13.2
-13
-13
-13
-12.8
-12.6
-12.6
-12.6
-12.6
-12.6
-12.6
-12.6
-12.4
-12.4
-12.2
-12.2
-12.2
-12
-12
-12
-12
-12
-11.8
-11.8
-11.6
-11.6
-11.6
-11.4
-11.4
-11.4
-11.4
-11.4
-11.2
-11.2
-11.2
-10.8
-10.6
-10.6
-10.6
-10.4
-10.4
-10.4
-10.4
-10.4
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10
-10
-10
-10
-10
-10
-10
-9.8
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9
-9
-9
-9
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
8.8
9
9
9
9
9
9
9
9
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.6
9.6
9.6
9.8
9.8
9.8
9.8
9.8
9.8
9.8
10
10
10
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.6
10.6
10.6
10.6
10.6
10.6
10.6
10.8
10.8
10.8
10.8
11
11
11
11
11.2
11.2
11.2
11.2
11.4
11.4
11.6
11.6
11.6
11.6
11.6
11.6
11.8
11.8
11.8
11.8
11.8
11.8
11.8
12
12
12
12.2
12.2
12.2
12.4
12.4
12.4
12.6
12.6
12.6
12.8
12.8
13
13
13
13
13
13
13.4
13.6
13.6
13.8
13.8
14
14.4
14.6
14.6
14.8
14.8
14.8
15
15.2
15.2
15.2
15.6
15.6
15.6
15.8
15.8
15.8
16.2
16.2
16.6
16.6
16.6
17
17.6
17.6
17.8
18.2
18.4
18.4
18.6
18.8
18.8
19
19.6
19.6
23.8
24
26
34
35.2
53.4
57.6
57.6
58
58.2
58.4
59.2
59.2
59.8
60.2
60.6
60.8
60.8
61.4
62
62.2
62.6
62.6
62.6
62.8
63.2
63.6
64.4
64.8
65.4
65.8
66.4
66.4
66.6
66.6
66.6
66.8
67.4
67.4
68.2
68.8
70.2
70.4
71.4
72
72.6
72.8
73.6
73.8
74.2
74.8
75.6
76.4
79
81.6


==> results/06_effects_on_non-cooperating_vehicles_20pct_west.dat <==
duration
-79.2
-79
-75.8
-72.8
-71
-69.2
-69.2
-68.8
-67.4
-67.2
-67
-66.2
-65.8
-65.6
-65.6
-64
-63.4
-63
-62.4
-62.4
-61.8
-61
-60.4
-57.4
-56.6
-56.2
-22.2
-21
-20
-19.2
-17.8
-17.6
-17.6
-17
-16.8
-16.4
-16.4
-15.8
-15.4
-14.4
-14.4
-14.4
-14
-13.8
-13.8
-13.8
-13.6
-13.6
-13.4
-13.2
-13
-12.8
-12.6
-12.4
-12
-11.8
-11.6
-11.4
-11.4
-11.2
-11.2
-11
-11
-10.6
-10.4
-10.2
-10.2
-10
-9.8
-9.6
-9.6
-9.6
-9.4
-9.4
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.4
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
9
9
9
9
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.6
9.6
9.6
9.8
9.8
9.8
10
10
10
10
10.4
10.6
10.6
10.8
10.8
11
11
11.2
11.6
11.8
12
12
12
12
12.2
12.4
12.4
12.6
12.8
13
13
13.2
13.4
13.4
13.6
13.8
13.8
14
14
14.4
14.4
14.4
14.6
14.6
14.8
15
15
15.2
15.2
15.4
16
16.4
16.4
16.6
16.8
17.4
17.4
17.6
18.2
19.6
20
20.2
20.2
20.4
20.6
20.8
21.4
31.4
55
57
58.8
59
59.2
59.6
60.2
60.8
60.8
61
61
62.4
63.6
65.2
66
68
68
69
72
72.6
73.2
73.4
73.6
79
80
80.6
80.8


==> results/06_effects_on_non-cooperating_vehicles_30pct_west.dat <==
duration
-88.4
-81.4
-78.8
-78.2
-77.8
-77
-76.8
-76.6
-76
-75.8
-75.6
-75
-74.2
-73.6
-72.6
-72.4
-72.2
-72.2
-72
-71.2
-71.2
-71.2
-70.8
-70.8
-70.6
-70.2
-69.4
-69.2
-69
-68.4
-68.4
-68
-67.8
-67.2
-67.2
-67.2
-66.4
-66.4
-65.8
-65.4
-65
-65
-64.8
-64.8
-64.8
-64.4
-64.4
-64.2
-64
-64
-63.6
-63.4
-63.4
-63.4
-63
-62.6
-62.6
-62.4
-62
-61.4
-61
-61
-60.6
-60.6
-60
-60
-60
-60
-59.8
-59.8
-59.8
-59.6
-59.6
-59.2
-59
-58.6
-58
-58
-58
-57.8
-57.8
-57.4
-55.4
-27.8
-23.4
-21.4
-20.2
-20
-19.8
-19.6
-19.6
-19.6
-19.4
-19
-18.8
-18.6
-18.4
-18.2
-18.2
-18.2
-17.8
-17.6
-17.6
-17.4
-17.2
-17.2
-17.2
-17
-17
-17
-16.6
-16.6
-16.6
-16.6
-16.6
-16
-16
-16
-16
-15.8
-15.8
-15.6
-15.6
-15.4
-15.4
-15.2
-15.2
-15.2
-15.2
-15
-15
-14.8
-14.8
-14.6
-14.6
-14.6
-14.6
-14.4
-14.2
-14
-14
-14
-13.8
-13.6
-13.4
-13.4
-13.4
-13.4
-13.2
-13.2
-13.2
-13
-12.8
-12.8
-12.8
-12.8
-12.6
-12.6
-12.6
-12.6
-12.6
-12.6
-12.6
-12.4
-12.4
-12.2
-12
-12
-11.8
-11.8
-11.6
-11.6
-11.6
-11.4
-11.4
-11.4
-11.4
-11.4
-11.4
-11.2
-11.2
-11
-11
-11
-11
-11
-10.8
-10.8
-10.6
-10.6
-10.4
-10.4
-10.4
-10.4
-10.4
-10.4
-10.4
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10
-10
-10
-10
-10
-10
-10
-10
-10
-10
-10
-10
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
8.8
8.8
9
9
9
9
9
9
9
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.4
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.8
9.8
9.8
9.8
10
10
10
10
10
10
10.2
10.2
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.4
10.4
10.4
10.4
10.6
10.6
10.6
10.6
10.6
10.8
10.8
10.8
10.8
10.8
10.8
10.8
10.8
10.8
11
11.2
11.2
11.2
11.2
11.2
11.4
11.4
11.4
11.4
11.4
11.4
11.4
11.4
11.4
11.6
11.6
11.6
11.6
11.8
11.8
11.8
11.8
12
12
12
12.2
12.2
12.2
12.4
12.4
12.6
12.6
12.6
12.8
12.8
12.8
12.8
13
13
13.2
13.2
13.2
13.2
13.2
13.2
13.2
13.4
13.4
13.4
13.4
13.4
13.6
13.6
13.6
13.6
13.8
14
14.4
14.6
14.8
14.8
14.8
15.2
15.2
15.2
15.4
15.4
15.6
15.8
15.8
16
16
16
16.6
16.6
16.6
16.8
16.8
17
17
17.2
17.4
17.4
17.4
17.6
17.8
18.2
18.6
18.8
19
19.4
19.4
20
20.4
20.6
21
21
21.6
22
22.6
22.6
22.6
23
24.6
53.4
54.6
55.4
55.6
56.4
57.4
58
58.2
58.8
59.2
59.4
59.6
59.6
59.8
60
60.4
60.8
61
61
61
61.2
61.2
61.8
62
62.2
62.4
63.4
63.6
64
64
64
64
64.8
64.8
65.6
66
66.2
66.2
66.8
67
67.2
67.6
68
68.2
68.4
68.4
69
69.6
69.8
70
70.4
72.8
73.4
75.6
76.6
76.8
77
82.2
82.4
82.8


==> results/06_effects_on_non-cooperating_vehicles_40pct_west.dat <==
duration
-85.2
-81.2
-80.4
-80.4
-79.6
-79.2
-77.4
-77
-76.6
-75.8
-72.2
-71.8
-71.6
-71.4
-71.4
-71.2
-71.2
-71
-70
-69.4
-69.2
-69.2
-68
-68
-67.4
-67.2
-66.6
-66.2
-66.2
-65.8
-65.6
-65.4
-65
-64.8
-64
-63.4
-62.6
-62.2
-62.2
-62
-61.6
-61.2
-61.2
-61
-60.8
-60.8
-60.8
-60.4
-60.4
-60
-60
-60
-60
-59.8
-59.6
-59
-59
-58.8
-58.8
-58.6
-52
-28.6
-23.8
-22.8
-22.4
-22.2
-22
-21.6
-21
-20.4
-19.8
-19.4
-19.2
-18.8
-18.4
-18.4
-18.2
-18
-17.8
-17.8
-17.6
-17.6
-17.4
-17
-16.8
-16.8
-16.6
-16.6
-16.6
-16.4
-16.4
-16.4
-16.4
-16.2
-16
-15.8
-15.8
-15.8
-15.8
-15.6
-15.4
-15.4
-15.2
-15
-15
-14.8
-14.8
-14.8
-14.6
-14.2
-14.2
-14.2
-14
-13.8
-13.8
-13.6
-13.6
-13.4
-13.4
-13.4
-13.4
-13.2
-13.2
-13.2
-13
-13
-13
-12.8
-12.8
-12.8
-12.8
-12.8
-12.6
-12.6
-12.4
-12.4
-12.2
-12.2
-12
-12
-11.8
-11.8
-11.8
-11.8
-11.6
-11.6
-11.6
-11.2
-11.2
-11.2
-11.2
-11
-11
-11
-11
-11
-11
-10.8
-10.8
-10.8
-10.8
-10.8
-10.8
-10.8
-10.6
-10.6
-10.6
-10.6
-10.4
-10.4
-10.4
-10.4
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10.2
-10
-10
-10
-10
-10
-10
-10
-10
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
8.8
8.8
9
9
9
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.4
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.8
9.8
10
10
10
10
10
10.2
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.4
10.6
10.6
10.6
10.8
10.8
10.8
11
11
11.2
11.2
11.2
11.2
11.4
11.4
11.4
11.6
11.6
11.6
11.6
11.8
11.8
11.8
11.8
11.8
12
12
12
12.2
12.2
12.2
12.4
12.4
12.4
12.6
12.6
12.6
12.8
12.8
13
13
13
13.2
13.2
13.4
13.4
13.6
13.6
13.8
14
14
14.2
14.4
14.6
14.6
14.8
14.8
15
15
15
15.4
15.4
15.4
15.8
16.6
16.8
16.8
16.8
16.8
17
17
17.4
17.4
17.6
17.6
17.8
17.8
18
18
18.2
18.2
18.8
19
19
19.2
19.4
19.8
20
20.4
20.4
20.8
21
21
21
22.6
22.6
23.2
24.2
24.6
24.8
25
26
54.2
58.2
59
59.2
59.2
59.8
59.8
60
60
60.4
60.6
61
61
61
61.2
61.4
61.8
62.6
62.6
62.8
63.2
63.2
63.2
64.2
64.4
64.8
64.8
65.2
65.4
66.2
66.4
66.6
66.8
66.8
69
69.2
69.4
69.4
69.8
69.8
69.8
70
70
70.6
71
71.6
73.4
75
75
75.6
75.6
78.6
79.2
79.6
81.6
82.2
84.4
85.2


==> results/06_effects_on_non-cooperating_vehicles_50pct_west.dat <==
duration
-82.2
-81.8
-81.2
-80.8
-79.2
-78.8
-75.4
-74.2
-73.8
-71.4
-70.4
-70.2
-70.2
-69.2
-69.2
-69
-68.6
-68.6
-68.4
-68
-67.8
-67
-66.8
-66.6
-66.6
-66
-65.8
-65.8
-65.8
-65.6
-65.2
-64.8
-64.4
-64.4
-64.2
-64.2
-64
-64
-64
-63
-63
-62
-62
-61.2
-61
-61
-61
-61
-59.8
-59.4
-59.2
-59
-58.8
-58.4
-58
-57.8
-57
-54.6
-54
-54
-53.6
-24.6
-24
-24
-24
-23.6
-23
-22.8
-22
-21.8
-20.8
-20.8
-20.6
-20.4
-19.4
-19.4
-19.4
-19.4
-18.8
-18
-17.4
-17
-16.6
-16.6
-16.6
-16.2
-16.2
-16.2
-16
-16
-16
-16
-15.6
-15.6
-15.2
-15.2
-15
-15
-14.8
-14.6
-14.4
-14.4
-14.2
-14.2
-14.2
-14.2
-14.2
-14.2
-14
-14
-14
-14
-13.8
-13.6
-13.6
-13.4
-13.2
-13.2
-13.2
-13.2
-13.2
-13
-13
-12.8
-12.8
-12.6
-12.6
-12.6
-12.6
-12.6
-12.4
-12.4
-12.4
-12.4
-12.2
-12.2
-12.2
-12.2
-12.2
-12
-11.8
-11.8
-11.6
-11.6
-11.6
-11.4
-11.2
-11.2
-11.2
-11.2
-11
-11
-11
-11
-10.8
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.4
-10.4
-10.4
-10.4
-10.4
-10.4
-10.2
-10.2
-10.2
-10
-10
-10
-10
-10
-9.8
-9.8
-9.8
-9.8
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
8.8
8.8
8.8
8.8
8.8
8.8
8.8
9
9
9
9
9
9
9
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.8
9.8
9.8
9.8
9.8
10
10
10
10
10
10
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.4
10.4
10.4
10.6
10.6
10.6
10.6
10.6
10.8
10.8
10.8
11
11
11
11
11.2
11.2
11.2
11.2
11.4
11.4
11.6
11.6
11.8
11.8
11.8
11.8
12
12
12
12.4
12.4
12.4
12.4
12.8
12.8
12.8
12.8
13
13
13
13.2
13.2
13.4
13.4
13.4
13.4
13.6
13.8
13.8
14
14
14
14.2
14.2
14.4
14.4
14.4
14.4
14.4
14.6
15
15.2
15.4
15.4
15.6
15.6
16
16.2
16.2
16.4
16.4
16.4
16.6
16.6
16.6
17.2
17.2
17.6
17.6
17.8
17.8
17.8
18
18
18.2
18.2
19
19.2
19.2
19.8
20.4
20.8
21.2
21.8
23.2
25
25.6
25.6
27.2
34.6
54.2
55.2
56.6
57
57.2
57.6
57.6
57.8
58.2
59
59.2
59.6
59.8
59.8
60
60
60.2
60.4
60.6
61.8
62
62
62.8
63.6
63.6
64.2
64.4
64.4
64.8
65.6
65.8
66
66.4
66.4
66.8
68.4
68.4
68.6
69
69.2
69.2
69.4
70
70.6
71
71.6
71.6
71.6
73.4
73.4
74
76.4
77.2
81
81
82.2
82.2
84.4
85.4
91.2


==> results/06_effects_on_non-cooperating_vehicles_60pct_west.dat <==
duration
-81
-77.4
-75.6
-74
-73.8
-73.4
-72.2
-71.6
-71
-71
-70.6
-70.2
-69.8
-68.6
-68
-67.4
-67.2
-66.6
-66
-65.8
-65.6
-65.6
-64.8
-64.2
-64
-63.6
-63.6
-63.4
-63
-61.4
-61
-61
-60.8
-60.6
-60.2
-60.2
-60
-60
-60
-59.6
-59.4
-59.2
-59.2
-59
-59
-59
-58.8
-58.4
-58.2
-57.4
-56.8
-53.8
-53.6
-23.4
-22.4
-20.8
-20
-20
-19.6
-19.2
-19
-18.6
-18.4
-17.8
-17.6
-17.6
-16.8
-15.6
-15.4
-15.4
-15
-14.8
-14.6
-14.4
-13.8
-13.8
-13.8
-13.6
-13.4
-13.4
-13
-13
-13
-12.8
-12.6
-12.4
-12.2
-12.2
-12
-12
-11.8
-11.8
-11.8
-11.8
-11.8
-11.8
-11.6
-11.6
-11.6
-11.6
-11.4
-11.4
-11.4
-11.4
-11.2
-11.2
-11.2
-11.2
-11.2
-11.2
-11.2
-11
-11
-10.8
-10.8
-10.8
-10.6
-10.6
-10.6
-10.4
-10.4
-10.4
-10.4
-10.4
-10.2
-10.2
-10.2
-10.2
-10
-9.8
-9.8
-9.8
-9.8
-9.8
-9.8
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
9
9
9
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.8
9.8
9.8
9.8
9.8
9.8
10
10
10
10.2
10.2
10.2
10.2
10.2
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.4
10.4
10.4
10.6
10.6
10.6
10.6
10.6
10.8
10.8
10.8
10.8
10.8
11
11
11
11
11.2
11.2
11.2
11.4
11.4
11.4
11.4
11.6
11.6
11.6
11.8
11.8
12
12.2
12.2
12.2
12.4
12.6
12.6
12.8
12.8
13
13
13.4
13.6
13.6
13.6
13.8
13.8
13.8
13.8
14
14
14.2
14.4
14.4
14.4
14.8
15
15
15
15.8
16.2
16.6
16.8
17
17
17
17.4
17.4
17.6
17.8
17.8
17.8
18.4
18.6
18.6
18.8
19
19
19.6
20
20.4
20.4
21.8
22.2
23
23.8
24.2
26.4
29.2
58.2
59.2
59.2
59.8
60
60.2
60.2
60.4
60.6
60.8
60.8
61
61
63.2
63.2
63.4
64
65.6
65.6
66
66
66.2
66.2
66.4
66.6
67
67.2
67.2
67.4
67.6
68.4
69
69.2
69.6
69.8
69.8
70.2
70.8
71.2
73.4
73.8
73.8
74.6
76.4
77.4
79.6
80
80.8
82
82.4
84.4


==> results/06_effects_on_non-cooperating_vehicles_70pct_west.dat <==
duration
-87.4
-84
-80.2
-79.4
-77
-75
-74.8
-74.4
-73.8
-70.6
-70
-70
-69.8
-69.6
-69.4
-68.6
-68.6
-68.4
-68.4
-68
-67.4
-65.8
-65.2
-65.2
-65
-64.8
-64.8
-64
-64
-63.8
-63.8
-63.2
-63.2
-62.8
-62.8
-62
-62
-61.6
-61
-60.8
-60.4
-60
-60
-58.8
-58.6
-58.6
-57
-56.2
-54
-53.4
-29.6
-26.8
-24.8
-24.2
-22.4
-22.2
-21
-20.8
-20.8
-20.4
-19.2
-19
-19
-17.6
-17.6
-17.4
-17.2
-17
-16.2
-15.8
-15.6
-15.4
-15.2
-15.2
-14.8
-14.4
-14.2
-14
-13.8
-13.8
-13.8
-13.4
-13.4
-13.4
-13
-12.8
-12.6
-12.6
-12.4
-12.4
-12.2
-12
-12
-12
-12
-12
-12
-11.8
-11.6
-11
-11
-11
-10.8
-10.8
-10.8
-10.8
-10.6
-10.6
-10.4
-10.4
-10.2
-10.2
-10
-9.8
-9.8
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8
-8
-8
-8
-8
-8
-8
-8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
7.8
7.8
8
8
8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
8.8
9
9
9
9
9
9
9
9.2
9.2
9.4
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.8
9.8
9.8
9.8
9.8
9.8
10
10
10.2
10.2
10.2
10.2
10.2
10.2
10.2
10.4
10.4
10.6
10.6
10.6
10.6
10.8
10.8
10.8
11
11
11
11.2
11.2
11.2
11.2
11.2
11.2
11.4
11.6
11.6
11.6
11.6
11.8
11.8
11.8
12
12
12
12.2
12.2
12.2
12.2
12.2
12.4
12.4
12.4
12.4
12.4
12.4
12.4
12.6
12.6
12.6
12.6
12.6
12.8
12.8
12.8
13
13
13.4
13.4
13.6
13.6
13.8
13.8
13.8
14
14.2
14.4
14.8
15.2
15.6
16.4
16.6
16.8
17
17.2
18
18.4
18.6
18.6
19
19.2
19.4
20
21.6
22
22
28
58.4
59
59.4
59.4
59.6
60
60
60
60.2
60.2
60.6
61
61.4
62
62
62.6
63.2
63.4
63.4
63.6
64
64.2
64.2
64.4
64.6
65
65
65.6
65.8
66.2
67
68
68.4
70.6
71.8
71.8
73
73.6
73.8
76.6
76.8
78.4
78.8
86.2


==> results/06_effects_on_non-cooperating_vehicles_80pct_west.dat <==
duration
-75
-74.8
-74
-72.6
-71.2
-70.4
-70.4
-70.2
-70.2
-68.4
-68
-67.6
-67
-65.6
-65
-64
-63.8
-63.2
-63.2
-63.2
-60.8
-60.8
-60.8
-60.4
-60.4
-60.2
-60
-59.6
-59.6
-59.4
-59.4
-59.2
-59
-59
-59
-58.2
-54
-53.6
-23.2
-20.4
-20.2
-20
-19.4
-19.2
-18.8
-18.4
-18.4
-17.8
-17.8
-17.2
-17.2
-17
-16.8
-16.2
-16.2
-16.2
-15.8
-15.6
-15.4
-15.2
-15.2
-15.2
-14.8
-14.6
-14.2
-14
-13.6
-13.6
-13.6
-13.4
-13.4
-13.4
-13
-12.6
-12.6
-12.6
-12.4
-12.4
-12.2
-12.2
-12
-12
-12
-11.6
-11.6
-11.4
-11.4
-11.4
-11.2
-11.2
-11.2
-11
-10.8
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.6
-10.4
-10.4
-10.2
-10.2
-10
-10
-10
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.4
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9
-9
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8
-8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
7
7
7
7
7
7
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
7.8
8
8
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.6
8.8
8.8
8.8
8.8
9
9
9
9
9.2
9.2
9.2
9.4
9.4
9.4
9.4
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.6
9.8
9.8
9.8
9.8
10
10
10
10
10.2
10.2
10.2
10.2
10.4
10.4
10.4
10.6
10.6
10.6
10.6
10.6
10.6
10.8
10.8
11
11
11.4
11.4
11.6
11.8
11.8
12
12.2
12.2
12.2
12.4
12.4
12.6
12.6
12.6
12.8
12.8
12.8
12.8
12.8
12.8
12.8
12.8
13
13.4
13.6
13.6
13.6
13.8
14
14.4
14.6
14.6
14.8
14.8
14.8
14.8
15
15.2
15.4
15.6
15.6
16.2
16.2
16.4
16.6
16.6
16.8
17
17
18.2
18.2
18.2
18.6
18.8
19
21.4
21.6
21.6
21.6
22.4
23.4
23.8
24
24
25.8
28.4
53.2
53.4
53.4
58
59
59
59
59.6
61
61
61
61.8
62
62
62
62.2
62.4
62.4
62.6
63.2
64.2
65
65.4
65.8
66.2
66.4
66.6
66.6
68.4
68.6
68.8
68.8
69.2
69.6
69.8
70.6
70.8
75
76.2
77.6
78
78.2
78.6
82.8


==> results/06_effects_on_non-cooperating_vehicles_90pct_west.dat <==
duration
-79.8
-75.6
-75.4
-74.2
-72.4
-70.2
-68.6
-67
-65.4
-65
-64.8
-64.6
-64.2
-64
-63.2
-63.2
-62
-60.8
-60.8
-60.6
-60.6
-58.8
-58.8
-58.4
-58.2
-53.4
-52.6
-23.2
-21.2
-20.2
-19.6
-19.6
-19.4
-18.6
-18.6
-18.2
-18.2
-18.2
-18
-17.4
-17
-16.4
-16.2
-16
-15.4
-14.8
-14.6
-14.2
-14.2
-14
-13.8
-13.6
-13.4
-13
-12.8
-12.8
-12.4
-12.4
-12.4
-12.2
-12.2
-12.2
-11.8
-11.8
-11.6
-11.2
-11.2
-11.2
-11
-10.8
-10.8
-10.8
-10.8
-10.6
-10.6
-10.6
-10.6
-10.4
-10.4
-10.2
-10
-10
-10
-9.8
-9.8
-9.8
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.6
-9.4
-9.4
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9.2
-9
-9
-9
-9
-9
-8.8
-8.8
-8.8
-8.8
-8.6
-8.6
-8.6
-8.4
-8.4
-8.4
-8.4
-8.4
-8.2
-8.2
-8.2
-8.2
-8
-7.8
-7.8
-7.8
-7.6
-7.6
-7.6
-7.6
-7.6
-7.6
-7.4
-7.4
-7.4
-7.4
-7.2
-7.2
-7.2
-7.2
-7.2
-7.2
-7
-7
-7
-7
-7
-7
-6.8
-6.8
-6.8
-6.8
-6.8
-6.8
-6.6
-6.6
-6.6
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.4
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6.2
-6
-6
-6
-6
-6
-6
-6
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.8
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.6
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.4
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5.2
-5
-5
-5
-5
-5
-5
-5
-5
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.8
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.6
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.4
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4.2
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-4
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.8
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.6
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.4
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3.2
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-3
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.8
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.6
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.4
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2.2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-2
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.8
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.6
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.4
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1.2
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-1
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.8
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.6
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.4
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
-0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.2
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.6
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.2
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.4
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.6
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
1.8
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.2
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.4
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.6
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.2
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.4
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.6
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
3.8
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.2
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.4
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.6
4.8
4.8
4.8
4.8
4.8
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.2
5.4
5.4
5.4
5.4
5.4
5.4
5.4
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.6
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
5.8
6
6
6
6
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.2
6.4
6.4
6.4
6.4
6.4
6.4
6.4
6.6
6.6
6.6
6.6
6.6
6.6
6.8
6.8
6.8
6.8
6.8
7
7
7
7
7
7.2
7.2
7.2
7.2
7.4
7.4
7.4
7.4
7.4
7.6
7.6
7.6
7.6
7.6
7.6
7.8
7.8
7.8
7.8
8
8
8
8
8
8.2
8.2
8.2
8.2
8.4
8.4
8.4
8.4
8.6
8.6
8.6
8.6
8.8
8.8
8.8
9
9
9
9
9
9.2
9.2
9.2
9.2
9.2
9.2
9.2
9.4
9.4
9.6
9.6
9.8
9.8
10.2
10.2
10.6
10.6
10.8
11
11
11
11.2
11.2
11.2
11.6
11.6
11.8
11.8
12
12.2
12.2
12.4
13
13.4
14
14.2
14.4
14.4
15.2
15.4
17.6
18.2
18.8
19.8
21.4
53
53.4
58.4
58.8
58.8
60.2
60.4
60.6
61.2
61.2
61.2
62.6
64.8
65.2
65.2
65.8
67.6
68.2
68.8
69.2
69.4
70.4
73
74.2
76.4
82

